AboutMe: Using Self-Descriptions in Webpages to Document the Effects of English Pretraining Data Filters

Large language models' (LLMs) abilities are drawn from their pretraining data, and model development begins with data curation. However, decisions around what data is retained or removed during this initial stage are under-scrutinized. In our work, we ground web text, which is a popular pretraining data source, to its social and geographic contexts. We create a new dataset of 10.3 million self-descriptions of website creators, and extract information about who they are and where they are from: their topical interests, social roles, and geographic affiliations. Then, we conduct the first study investigating how ten "quality" and English language identification (langID) filters affect webpages that vary along these social dimensions. Our experiments illuminate a range of implicit preferences in data curation: we show that some quality classifiers act like topical domain filters, and langID can overlook English content from some regions of the world. Overall, we hope that our work will encourage a new line of research on pretraining data curation practices and its social implications.

==> brainstorm_names.txt <==
Here we can list a bunch of potential names for the paper.

Who and where do different filters remove? 
What authors, identities, topics, and locations are removed by filtering?
About_me: What impact do different filters have when creating English pretraining data?
Identities, topics, and locations, oh my!

key words: about me, self-identification

Websites About Whom? Social and Geographic Implications of English Pretraining Data Filters

Websites About Who? Social and Geographic Implications of English Pretraining Data Filters

Websites Created by Who? Social and Geographic Implications of English Pretraining Data Filters

Whose Websites are Filtered? Social and Geographic Effects of English Pretraining Data Curation Practices

Social and Geographic Implications of English Pretraining Data Filters 

Whose Websites are Filtered? Situating the Effects of English Pretraining Data Curation Practices in Social Contexts

Whose Websites are Filtered? Documenting the Effects of English Pretraining Data Curation Practices

Documenting Social and Geographic Implications of English Pretraining Data Filters

\emph{About Me}: Using Self-Identification in Web Crawl to Document Pretraining Data Filters [suchin - i vote for some variant of this, which highlights the uniqueness of the approach!] [+1, it will be "the `about me' paper," which seems like reasonable branding to me. Consider stylizing "AboutMe" the same way (font and CamelCaps) as in the paper? Also see a couple small variations below. -emma]

variations:
\emph{About Me}: Using Self-Identification in Webpages to Document Pretraining Data Filters
\emph{About Me}: Using Self-Identification in Webpages to Document the Effects of English Pretraining Data Curation Practices
\emph{About Me}: Using Webpage Self-Identification to Document the Effects of Pretraining Data Curation Practices
\emph{About Me}: Using Self-Identification in Webpages to Document the Effects of English Pretraining Data Filters
\emph{About Me}: Using Self-Descriptions in Webpages to Document the Effects of English Pretraining Data Filters
\emph{About Me}: Using Online Self-Descriptions to Document the Effects of English Pretraining Data Filters

Abstract ideas:
Large language models' capabilities depend on what data they are trained on. 
The creation of pretraining corpora most often follows the same procedure: a large collection of text is scraped from the web, then filtered with the intention of retaining ``high-quality'' English. 
However, the impact of these filters is dramatically understudied.
